Learning the Latent dynamics of Fluid flows from High-Fidelity Numerical Simulations using Parsimonious Diffusion Maps

We use parsimonious diffusion maps (PDMs) to discover the latent dynamics of high-fidelity Navier-Stokes simulations with a focus on the 2D fluidic pinball problem. By varying the Reynolds number, different flow regimes emerge, ranging from steady symmetric flows to quasi-periodic asymmetric and turbulence. We show, that the proposed non-linear manifold learning scheme, identifies in a crisp manner the expected intrinsic dimension of the underlying emerging dynamics over the parameter space. In particular, PDMs, estimate that the emergent dynamics in the oscillatory regime can be captured by just two variables, while in the chaotic regime, the dominant modes are three as anticipated by the normal form theory. On the other hand, proper orthogonal decomposition (POD)/PCA, most commonly used for dimensionality reduction in fluid mechanics, does not provide such a crisp separation between the dominant modes. To validate the performance of PDMs, we also computed the reconstruction error, by constructing a decoder using Geometric Harmonics. We show that the proposed scheme outperforms the POD/PCA over the whole Reynolds number range. Thus, we believe that the proposed scheme will allow for the development of more accurate reduced order models for high-fidelity fluid dynamics simulators, thus relaxing the curse of dimensionality in numerical analysis tasks such as bifurcation analysis, optimization and control.

==> DM_eig_and_res_Re_105.dat <==
    1.0000    0.2707    1.0000
    2.0000    0.2617    1.0012
    3.0000    0.1625    0.8712
    4.0000    0.1050    0.0919
    5.0000    0.0990    0.0939
    6.0000    0.0663    0.1246
    7.0000    0.0661    0.0884
    8.0000    0.0466    0.1575
    9.0000    0.0463    0.0852
   10.0000    0.0459    0.2129
   11.0000    0.0207    0.0607
   12.0000    0.0200    0.0782
   13.0000    0.0179    0.4949
   14.0000    0.0165    0.4104
   15.0000    0.0145    0.0403
   16.0000    0.0144    0.0487
   17.0000    0.0116    0.3154
   18.0000    0.0079    0.3823
   19.0000    0.0075    0.3927
   20.0000    0.0062    0.3130


==> DM_eig_and_res_Re_130.dat <==
    1.0000    0.2571    1.0000
    2.0000    0.2530    0.9985
    3.0000    0.0957    0.9757
    4.0000    0.0620    0.3250
    5.0000    0.0611    0.4599
    6.0000    0.0565    0.2398
    7.0000    0.0550    0.4025
    8.0000    0.0485    0.1295
    9.0000    0.0483    0.1196
   10.0000    0.0397    0.0902
   11.0000    0.0231    0.1044
   12.0000    0.0229    0.0987
   13.0000    0.0210    0.3461
   14.0000    0.0182    0.1112
   15.0000    0.0181    0.1050
   16.0000    0.0171    0.1928
   17.0000    0.0160    0.2153
   18.0000    0.0142    0.2353
   19.0000    0.0120    0.1353
   20.0000    0.0111    0.1691


==> DM_eig_and_res_Re_30.dat <==
1.0000    0.3792    1.0000
    2.0000    0.3658    1.0024
    3.0000    0.1450    0.2209
    4.0000    0.1292    0.0422
    5.0000    0.1262    0.0569
    6.0000    0.0422    0.0248
    7.0000    0.0418    0.0372
    8.0000    0.0302    0.2627
    9.0000    0.0291    0.2383
   10.0000    0.0128    0.0237
   11.0000    0.0128    0.0277
   12.0000    0.0116    0.1416
   13.0000    0.0074    0.0522
   14.0000    0.0072    0.0513
   15.0000    0.0038    0.0224
   16.0000    0.0038    0.0303
   17.0000    0.0035    0.0942
   18.0000    0.0031    0.0705
   19.0000    0.0020    0.0263
   20.0000    0.0020    0.0313

==> DM_eig_and_res_Re_80.dat <==
    1.0000    0.2965    1.0000
    2.0000    0.2824    1.0044
    3.0000    0.1106    0.7149
    4.0000    0.0894    0.0859
    5.0000    0.0872    0.0784
    6.0000    0.0755    0.4555
    7.0000    0.0462    0.0907
    8.0000    0.0448    0.0879
    9.0000    0.0349    0.0450
   10.0000    0.0339    0.0552
   11.0000    0.0336    0.0449
   12.0000    0.0330    0.0434
   13.0000    0.0188    0.0511
   14.0000    0.0186    0.0484
   15.0000    0.0151    0.1090
   16.0000    0.0146    0.0319
   17.0000    0.0141    0.0320
   18.0000    0.0112    0.0454
   19.0000    0.0111    0.0504
   20.0000    0.0088    0.1324

==> POD_eig_Re_105.dat <==
    1.0000    0.2726    0.2726
    2.0000    0.2605    0.5331
    3.0000    0.1336    0.6667
    4.0000    0.0628    0.7295
    5.0000    0.0566    0.7861
    6.0000    0.0321    0.8182
    7.0000    0.0274    0.8456
    8.0000    0.0270    0.8726
    9.0000    0.0160    0.8886
   10.0000    0.0158    0.9044
   11.0000    0.0136    0.9180
   12.0000    0.0122    0.9302
   13.0000    0.0068    0.9370
   14.0000    0.0066    0.9436
   15.0000    0.0064    0.9500
   16.0000    0.0052    0.9552
   17.0000    0.0039    0.9591
   18.0000    0.0032    0.9623
   19.0000    0.0028    0.9651
   20.0000    0.0027    0.9678

==> POD_eig_Re_130.dat <==
    1.0000    0.2673    0.2673
    2.0000    0.2621    0.5294
    3.0000    0.0843    0.6137
    4.0000    0.0545    0.6682
    5.0000    0.0504    0.7186
    6.0000    0.0431    0.7617
    7.0000    0.0402    0.8019
    8.0000    0.0190    0.8209
    9.0000    0.0150    0.8359
   10.0000    0.0117    0.8476
   11.0000    0.0115    0.8591
   12.0000    0.0112    0.8703
   13.0000    0.0110    0.8813
   14.0000    0.0103    0.8916
   15.0000    0.0100    0.9016
   16.0000    0.0092    0.9108
   17.0000    0.0078    0.9186
   18.0000    0.0063    0.9249
   19.0000    0.0059    0.9308
   20.0000    0.0059    0.9367

==> POD_eig_Re_30.dat <==
1.0000    0.3999    0.3999
    2.0000    0.3759    0.7758
    3.0000    0.0893    0.8651
    4.0000    0.0422    0.9073
    5.0000    0.0397    0.9470
    6.0000    0.0119    0.9589
    7.0000    0.0106    0.9695
    8.0000    0.0087    0.9782
    9.0000    0.0082    0.9864
   10.0000    0.0039    0.9903
   11.0000    0.0014    0.9917
   12.0000    0.0013    0.9930
   13.0000    0.0010    0.9940
   14.0000    0.0009    0.9949
   15.0000    0.0008    0.9957
   16.0000    0.0007    0.9964
   17.0000    0.0003    0.9967
   18.0000    0.0003    0.9970
   19.0000    0.0003    0.9973
   20.0000    0.0002    0.9975

==> POD_eig_Re_80.dat <==
    1.0000    0.3091    0.3091
    2.0000    0.2872    0.5963
    3.0000    0.1010    0.6973
    4.0000    0.0604    0.7577
    5.0000    0.0394    0.7971
    6.0000    0.0384    0.8355
    7.0000    0.0254    0.8609
    8.0000    0.0231    0.8840
    9.0000    0.0155    0.8995
   10.0000    0.0149    0.9144
   11.0000    0.0105    0.9249
   12.0000    0.0096    0.9345
   13.0000    0.0075    0.9420
   14.0000    0.0072    0.9492
   15.0000    0.0060    0.9552
   16.0000    0.0046    0.9598
   17.0000    0.0046    0.9644
   18.0000    0.0027    0.9671
   19.0000    0.0027    0.9698
   20.0000    0.0026    0.9724

==> p95_Linf_var_RE_DM.dat <==
30	10.11 	2.87	
50 	16.39	8.92
80	24.07	15.84	
100	29.00	22.35	
105	30.48	24.71	
115	34.5	29.40
130	49.24	35.73
140     49.31   39.98



==> p95_Linf_var_RE_var_met.dat <==
30	10.11 	2.87	2.53
50 	16.39	8.92	
80	24.07	15.84	8.06
100     29.00   22.35
105	30.48	24.71	19.31
115     34.5    29.40
130	49.24	35.73	32.28
140     49.31   39.98

